Search for new phenomena in high-mass final states with a photon and a jet from $pp$ collisions at $\sqrt{s}$ = 13 TeV with the ATLAS detector

A search is performed for new phenomena in events having a photon with high transverse momentum and a jet collected in 36.7 fb$^{-1}$ of proton-proton collisions at a centre-of-mass energy of $\sqrt{s}$ = 13 TeV recorded with the ATLAS detector at the Large Hadron Collider. The invariant mass distribution of the leading photon and jet is examined to look for the resonant production of new particles or the presence of new high-mass states beyond the Standard Model. No significant deviation from the background-only hypothesis is observed and cross-section limits for generic Gaussian-shaped resonances are extracted. Excited quarks hypothesized in quark compositeness models and high-mass states predicted in quantum black hole models with extra dimensions are also examined in the analysis. The observed data exclude, at 95% confidence level, the mass range below 5.3 TeV for excited quarks and 7.1 TeV (4.4 TeV) for quantum black holes in the Arkani-Hamed-Dimopoulos-Dvali (Randall-Sundrum) model with six (one) extra dimensions.

==> Metadata.txt <==
Title:Search for new phenomena in high-mass final states with a photon and a jet from $pp$ collisions at $\sqrt{s}$ = 13 TeV with the ATLAS detector
Abstract:A search is performed for new phenomena in events having a photon with high transverse momentum and a jet collected in 36.7 fb$^{-1}$ of proton--proton collisions at a centre-of-mass energy of $\sqrt{s}$ = 13 TeV recorded with the ATLAS detector at the Large Hadron Collider. The invariant mass distribution of the leading photon and jet is examined to look for the resonant production of new particles or the presence of new high-mass states beyond the Standard Model. No significant deviation from the background-only hypothesis is observed and cross-section limits for generic Gaussian-shaped resonances are extracted. Excited quarks hypothesized in quark compositeness models and high-mass states predicted in quantum black hole models with extra dimensions are also examined in the analysis. The observed data exclude, at 95% confidence level, the mass range below 5.3 TeV for excited quarks and 7.1 TeV (4.4 TeV) for quantum black holes in the Arkani-Hamed--Dimopoulos--Dvali (Randall--Sundrum) model with six (one) extra dimensions.
Title:Search for new phenomena in high-mass final states with a photon and a jet from pp collisions at √s = 13 TeV with the ATLAS detector
Abstract:A search is performed for new phenomena in events having a photon with high transverse momentum and a jet collected in 36.7 fb<sup>-1</sup> of proton--proton collisions at a centre-of-mass energy of √s = 13 TeV recorded with the ATLAS detector at the Large Hadron Collider. The invariant mass distribution of the leading photon and jet is examined to look for the resonant production of new particles or the presence of new high-mass states beyond the Standard Model. No significant deviation from the background-only hypothesis is observed and cross-section limits for generic Gaussian-shaped resonances are extracted. Excited quarks hypothesized in quark compositeness models and high-mass states predicted in quantum black hole models with extra dimensions are also examined in the analysis. The observed data exclude, at 95% confidence level, the mass range below 5.3 TeV for excited quarks and 7.1 TeV (4.4 TeV) for quantum black holes in the Arkani-Hamed--Dimopoulos--Dvali (Randall--Sundrum) model with six (one) extra dimensions.
Comments: 38 pages in total, author list starting page 22, 6 figures, 3 tables, submitted to EPJC, All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2016-26/
Report-no: CERN-EP-2017-148

